An Empirical Investigation into Benchmarking Model Multiplicity for Trustworthy Machine Learning: A Case Study on Image Classification

Deep learning models have proven to be highly successful. Yet, their over-parameterization gives rise to model multiplicity, a phenomenon in which multiple models achieve similar performance but exhibit distinct underlying behaviours. This multiplicity presents a significant challenge and necessitates additional specifications in model selection to prevent unexpected failures during deployment. While prior studies have examined these concerns, they focus on individual metrics in isolation, making it difficult to obtain a comprehensive view of multiplicity in trustworthy machine learning. Our work stands out by offering a one-stop empirical benchmark of multiplicity across various dimensions of model design and its impact on a diverse set of trustworthy metrics. In this work, we establish a consistent language for studying model multiplicity by translating several trustworthy metrics into accuracy under appropriate interventions. We also develop a framework, which we call multiplicity sheets, to benchmark multiplicity in various scenarios. We demonstrate the advantages of our setup through a case study in image classification and provide actionable insights into the impact and trends of different hyperparameters on model multiplicity. Finally, we show that multiplicity persists in deep learning models even after enforcing additional specifications during model selection, highlighting the severity of over-parameterization. The concerns of under-specification thus remain, and we seek to promote a more comprehensive discussion of multiplicity in trustworthy machine learning.

==> combined_data/accuracy_age_59_116_after50.dat <==
x y
2.95451253935231 93.24577861163228
3.0322678625582196 93.43339587242026
3.0081525891626697 93.24577861163228
3.024840695606695 93.43339587242026
2.9910498540473682 93.24577861163228
2.953080941582065 93.43339587242026
2.9989842787702483 93.24577861163228
2.955968032588122 93.43339587242026
2.97430688516312 93.99624765478424
2.9855515142685767 93.24577861163228
2.9736915836553472 93.43339587242026


==> combined_data/accuracy_age_59_116_after75.dat <==
x y
1.967809876944968 93.24577861163228
1.9866502657641412 93.43339587242026
2.0028429245392614 94.93433395872421
2.0232868115230134 92.4953095684803
1.9718255120483787 93.24577861163228
2.021223085952879 93.43339587242026
2.0343622293951418 94.93433395872421
2.0020270557905957 92.4953095684803
2.0318272387474368 93.62101313320825
1.9854711059454067 92.6829268292683
1.9586291646242013 93.80863039399625
2.0394775141944046 93.43339587242026
1.98204363808763 92.87054409005628
1.957171322091661 93.24577861163228
2.0119587063368622 93.43339587242026
1.9594436226016938 94.93433395872421
2.0331180743437893 92.4953095684803
1.9942426853645925 93.24577861163228
2.042239427706356 93.24577861163228
2.0136872312550165 93.43339587242026
1.9851143886331086 94.93433395872421
1.992337034238587 92.4953095684803
2.0068275517972203 93.62101313320825
2.0067616105454054 93.62101313320825
1.9789000217686543 93.99624765478424
2.024326794201887 93.24577861163228
2.0223856246566303 93.43339587242026
2.032237399688544 94.93433395872421
1.9696547934599913 92.4953095684803
1.9772554209374704 93.80863039399625
1.9699241522278443 94.74671669793621


==> combined_data/accuracy_age_59_116_before.dat <==
x y
1.0442745486790894 93.24577861163228
1.045080726202401 93.43339587242026
1.0137025359210732 93.80863039399625
0.953735269031339 94.93433395872421
0.9603141547069866 92.4953095684803
0.9756051871111384 93.24577861163228
1.026294251861392 93.80863039399625
1.035852074583484 92.4953095684803
1.0441481664446064 93.05816135084429
1.0139881282868353 93.62101313320825
0.9500354034559777 92.3076923076923
1.0361959236410734 92.4953095684803
0.9985329000846193 93.05816135084429
1.0482659797143814 93.24577861163228
0.968978700372352 94.55909943714822
0.9938513023006684 93.24577861163228
1.0326080304440852 93.43339587242026
0.9985070260241217 93.80863039399625
0.9599194081102491 94.93433395872421
1.0021698705099953 92.4953095684803
1.0012974292016055 93.62101313320825
1.0409696245941444 92.6829268292683
1.04814552124247 93.80863039399625
1.0374030234241052 93.43339587242026
0.9761609799065394 92.87054409005628
1.0021235135382396 91.93245778611632
0.9795613371048908 93.62101313320825
0.9708563574347353 92.3076923076923
1.0431123735307 93.43339587242026
1.022332210337018 93.24577861163228
1.0321095341374915 93.24577861163228
1.006461226197632 93.43339587242026
1.0231805080129575 93.80863039399625
1.040789514811299 94.93433395872421
1.0050354295426056 92.4953095684803
1.0386947255187833 94.18386491557223
0.9969813031681829 93.24577861163228
0.9745380706080754 92.12007504690432
0.9600923716461937 93.24577861163228
1.0198025878355905 93.24577861163228
0.9869996825595551 91.93245778611632
0.9682871614588998 91.93245778611632
1.0453569983415454 92.87054409005628
0.9984934833202183 92.3076923076923
1.037707153344173 91.18198874296435
0.9967396225985417 93.24577861163228
0.9553221961259853 93.43339587242026
0.9799270049697995 93.80863039399625
1.0134530655754688 94.93433395872421
1.04506440251475 92.4953095684803
0.9654374788848581 93.62101313320825
1.0046060507392411 93.62101313320825
1.0248917237858262 93.99624765478424
0.9748475990205342 93.43339587242026
1.0270773809440092 94.37148217636022
0.9804083294519607 93.24577861163228
0.9538631431319511 93.43339587242026
1.0318232176059936 93.80863039399625
1.0427297220486527 94.93433395872421
1.0407097165241286 92.4953095684803
0.986726301386617 93.80863039399625
0.9556526118606523 94.37148217636022
0.9658264399534534 94.74671669793621
1.0238410596539524 94.74671669793621
0.9530348417828828 93.24577861163228


==> combined_data/accuracy_celeba_after50.dat <==
x y
2.978160911704475 65.52449654343252
3.045533442146095 68.56026450255486
2.98645020167913 65.52449654343252
2.994539318148439 68.56026450255486
2.961273365772887 65.52449654343252
2.9516826955166975 68.56026450255486
3.0014505542358916 65.52449654343252
2.9848280811378265 68.56026450255486
2.9906020583552633 56.07153591824466
2.973103388491304 65.52449654343252
3.0081082757548505 68.56026450255486


==> combined_data/accuracy_celeba_after75.dat <==
x y
2.0277459882901296 65.52449654343252
2.0341256001338746 68.56026450255486
2.033908819016676 71.19527101492837
2.043174844878768 68.12944594729987
2.0329657630508438 65.52449654343252
1.972271498904296 68.56026450255486
2.000407140082044 71.19527101492837
1.9750715715275335 68.12944594729987
2.0231149596317906 62.513776174731994
2.0344354284265087 65.10870654243062
2.046263605487238 70.89469992986675
1.9566045690502796 64.33724075743913
1.9760060576210783 70.10319607253783
1.9913843425600117 65.52449654343252
1.9877609643534326 68.56026450255486
1.951685786020581 71.19527101492837
1.9512111605231923 68.12944594729987
2.0103635992616575 60.484921350566076
1.9575136392944934 65.52449654343252
1.9590906572897746 68.56026450255486
1.9947581549995876 71.19527101492837
1.9557524197357345 68.12944594729987
1.9965863047420103 56.77286845005511
2.0135440119516574 58.4761045987376
2.039183527199616 56.07153591824466
1.9847164555799721 65.52449654343252
2.011364421823258 68.56026450255486
2.0242185205841663 71.19527101492837
1.9790121679957435 68.12944594729987
2.0104142879573907 68.83578799719467
1.954012396529759 65.76495341148181


==> combined_data/accuracy_celeba_before.dat <==
x y
1.0388262381866455 65.52449654343252
1.0360950325433866 68.56026450255486
1.0113433935117468 65.22893497645526
1.0291312174588025 71.19527101492837
0.9824259691776034 68.12944594729987
1.0006501287784535 58.1104097785793
1.0224468402560394 61.69722472698126
1.0340615166185319 68.54523594830178
0.9586708989060457 65.23394449453963
1.020304805885138 64.75303075844104
1.0068636668708433 59.79861737300872
1.0388778076181577 56.83298266706743
1.006967775698638 61.14116821961727
0.958675899532153 65.30407774772067
1.0386753613204986 62.14307183648933
1.0147090030584272 65.52449654343252
0.9678731754499107 68.56026450255486
0.9545014161552462 65.22893497645526
0.9740798244344959 71.19527101492837
1.0056760303284453 68.12944594729987
1.0319716694956196 62.513776174731994
1.0119869517627034 65.10870654243062
0.9687237742323055 70.89469992986675
1.0157507074097765 64.33724075743913
0.9893143728484536 70.10319607253783
0.9889132112686889 66.48632401562969
0.9907367331872956 68.2396553451558
0.9832222054360897 67.3429516080553
1.0225661045491752 69.24656848011222
0.962604023602267 64.95842099989981
0.9557132648862559 65.52449654343252
1.0360917317876537 68.56026450255486
1.0251719812738072 65.22893497645526
0.9714062076618831 71.19527101492837
0.998405124877901 68.12944594729987
1.024414358756126 66.16571485823064
0.9551952072456862 60.484921350566076
0.9534108326652081 66.94719967939085
1.0349077035698875 63.78619376815951
1.030964634590442 68.20458871856528
1.0131454493252503 64.40737401062017
1.0245434727430323 66.11561967738703
0.955864772695529 66.5614667868951
1.0208305223121814 69.81264402364492
0.9812369052203506 63.11491834485523
1.0369016729069873 65.52449654343252
1.01498041941668 68.56026450255486
0.9507975706238697 65.22893497645526
0.9681695854414396 71.19527101492837
1.029957320347176 68.12944594729987
0.9837153743602809 56.77286845005511
0.9971515161359638 58.4761045987376
0.9504785922489702 56.07153591824466
0.9551643079641293 50.57609457970143
1.014371246647643 51.56296964232041
0.980717881620111 65.52449654343252
0.9994989773463547 68.56026450255486
1.0385322345563315 65.22893497645526
1.0117882178071909 71.19527101492837
0.9929364780624432 68.12944594729987
1.0283120151203928 68.83578799719467
1.0108431282571795 65.38423003707044
1.0168456477114964 65.76495341148181
1.0210967169357774 71.32050896703737
0.963086713485567 60.6201783388438


==> combined_data/accuracy_pert_input_2_after50.dat <==
x y
3.011777295530685 81.67053364269141
3.0366777179621915 64.94410461927863
2.998738884458788 81.67053364269141
2.999603009905024 64.94410461927863
3.006168690558775 81.67053364269141
2.9574523687010186 64.94410461927863
3.0140510586262224 81.67053364269141
2.9545243396769547 64.94410461927863
3.002495155257118 76.6294030795191
3.037950027506301 81.67053364269141
3.03842112573275 64.94410461927863


==> combined_data/accuracy_pert_input_2_after75.dat <==
x y
2.0425332543357886 81.67053364269141
1.9905335484371778 64.94410461927863
2.0399795325197396 79.70892216831892
2.0327755492404465 74.81543978063699
2.0104516266487793 81.67053364269141
1.9976384992225733 64.94410461927863
2.0383526290801846 79.70892216831892
2.0216670552781815 74.81543978063699
2.014540326788327 80.2784222737819
1.9552394601462064 59.18582577515292
1.9688622502012152 64.96519721577727
2.0043047320897007 83.1892005905927
1.9751709520367156 83.65323771356253
2.047370414615058 81.67053364269141
2.0102635506540585 64.94410461927863
1.9553668960258697 79.70892216831892
2.0047154260547817 74.81543978063699
1.9860959674246268 68.67749419953596
1.9981094930957515 81.67053364269141
2.0184327373633626 64.94410461927863
2.0356136229614634 79.70892216831892
2.03035521775228 74.81543978063699
1.953591037245186 74.47795823665894
2.0423478471996415 77.30436616747522
2.0035594952535307 76.6294030795191
2.0197172629039257 81.67053364269141
2.002439584933586 64.94410461927863
2.041558507501007 79.70892216831892
2.010094933572796 74.81543978063699
1.986292052118628 75.4060324825986
1.9908776268057935 82.13457076566125

==> combined_data/accuracy_pert_input_2_before.dat <==
x y
1.0387304787015823 81.67053364269141
1.0203154277098239 64.94410461927863
1.0261496123727745 86.69057160936511
1.0307588245662918 79.70892216831892
0.9510425601177243 74.81543978063699
1.0063976607204044 81.01666315123391
0.9644758955881569 58.890529424172115
0.979523251724587 81.45960767770512
1.045215183002148 77.38873655346973
1.0414490433612174 80.48934823876819
1.0089271293848368 87.70301624129931
0.9952732237611385 87.53427546931027
1.0347109106687284 86.77494199535963
0.9791183019899475 70.61801307740983
1.028703875110512 80.4260704492723
1.041364832136535 81.67053364269141
0.9663780992824534 64.94410461927863
0.9607750652804392 86.69057160936511
1.035637200791861 79.70892216831892
1.018705190649014 74.81543978063699
0.9859450740281434 80.2784222737819
0.9816453452389292 59.18582577515292
0.9871885365549243 64.96519721577727
1.0422601792613977 83.1892005905927
1.0080013003141681 83.65323771356253
1.0175459638477513 74.33031006116853
1.0231382874906727 75.74351402657668
1.0444658406178216 71.65155030584265
1.0166410810441653 79.9831259228011
0.9677827595724531 79.60345918582577
0.9897847130645466 81.67053364269141
0.9924781275822734 64.94410461927863
0.9717396846422915 86.69057160936511
0.9592740791783625 79.70892216831892
0.9593460194406488 74.81543978063699
1.0319815386770073 75.38493988609999
0.9915449280247671 68.67749419953596
0.9538190359288687 71.6093651128454
0.9712592302423462 59.71314068761865
1.0039504811494184 73.69753216620965
1.042456003547052 62.750474583421216
1.0183649060763726 67.93925332208394
0.994556326148641 77.5785699219574
1.0298780415211897 68.31892005905927
0.9948523595235731 73.04366167475216
0.9741467497734615 81.67053364269141
0.992202249638759 64.94410461927863
0.9927224439408259 86.69057160936511
1.0237042669358736 79.70892216831892
1.0414643964045767 74.81543978063699
1.0207357032400788 74.47795823665894
0.9749852216737026 77.30436616747522
1.0212578040971174 76.6294030795191
0.9931495392660215 71.12423539337692
1.0064820239377046 61.44273360050622
0.9556320029124088 81.67053364269141
0.9558351917379552 64.94410461927863
0.963837464263338 86.69057160936511
1.0206195649837335 79.70892216831892
0.9641390405303314 74.81543978063699
0.9654124226042101 75.4060324825986
1.0407017076902272 82.80953385361738
0.9970528917389582 82.13457076566125
1.0302233429302223 78.46445897489981
0.9557476621814915 85.446108415946


==> combined_data/accuracy_pgd_1e_2_after50.dat <==
x y
2.950556635520962 70.68129086690571
2.9648033735328223 72.36869858679603
3.037379693666011 70.68129086690571
3.009504368615143 72.36869858679603
2.9759017303708686 70.68129086690571
3.0360772078325278 72.36869858679603
3.0334268185339583 70.68129086690571
3.042570922407867 72.36869858679603
3.011764082816945 70.72347605990298
3.005285677339195 70.68129086690571
3.0305865413053588 72.36869858679603


==> combined_data/accuracy_pgd_1e_2_after75.dat <==
x y
2.039778333831585 70.68129086690571
1.9791562576798165 72.36869858679603
1.9646077667697686 70.40708711242354
2.02701189968847 70.68129086690571
2.0432059823954694 70.68129086690571
2.043843934785991 72.36869858679603
1.979690102151714 70.40708711242354
2.0406360240801416 70.68129086690571
1.9637413727564828 72.72727272727273
1.9812602602976965 71.14532798987555
2.039002634581034 71.73592069183717
2.0181321410488122 73.2124024467412
2.031068317841036 70.47036490191942
1.9647319245150319 70.68129086690571
2.0366809238148207 72.36869858679603
1.9619870395513404 70.40708711242354
1.9593636774582663 70.68129086690571
2.0414121136863153 73.52879139422063
2.0157824052181166 70.68129086690571
1.960298347229897 72.36869858679603
1.9967323974061995 70.40708711242354
2.037159105520935 70.68129086690571
1.9843877801256566 69.54229065597976
1.9891432266767397 70.47036490191942
1.9995945798402361 70.72347605990298
2.030973291903907 70.68129086690571
1.9850835010452388 72.36869858679603
2.023404915844171 70.40708711242354
1.9837193839524938 70.68129086690571
1.9898097113086306 68.3400126555579
2.0338207537681257 71.0398650073824


==> combined_data/accuracy_pgd_1e_2_before.dat <==
x y
1.0428099219649263 70.68129086690571
1.043553955282562 72.36869858679603
0.9912140212199028 73.27568023623708
0.9582057647034156 70.40708711242354
0.9904297076140323 70.68129086690571
0.9693804218707898 73.42332841172748
0.9659181837107725 68.90951276102088
1.04980919531582 69.39464248048935
0.989465543303362 65.59797511073613
0.9546847167119006 71.7570132883358
0.9714770089634026 79.24488504534908
0.9954807736647454 74.85762497363426
1.0485593255011676 81.35414469521199
0.9826737275933559 72.74836532377135
1.0450227665893297 74.54123602615482
0.9565986918223622 70.68129086690571
1.0122640685496422 72.36869858679603
0.9792936827061005 73.27568023623708
0.9929452487482203 70.40708711242354
0.9563801748197652 70.68129086690571
1.0156906646789075 72.72727272727273
0.950354903394703 71.14532798987555
0.992066987089409 71.73592069183717
0.9940976513152512 73.2124024467412
0.9598333135535952 70.47036490191942
1.037083657326695 68.4876608310483
0.9957734590145042 67.36975321662096
1.0421438930891007 68.65640160303734
1.029914809528433 66.7369753216621
0.9733366248111104 67.28538283062645
0.9555418396805528 70.68129086690571
1.0070846915379497 72.36869858679603
0.9658473646289844 73.27568023623708
0.9974381848241651 70.40708711242354
1.0019148293910947 70.68129086690571
0.9616607025653544 70.0906981649441
0.9896192847156331 73.52879139422063
0.9914287410361141 68.17127188356886
0.9763758945226808 66.82134570765662
0.9737682100717842 69.07825353300991
1.027749847489344 70.8078464458975
1.0475270524742604 72.24214300780426
0.9983419171854355 69.64775363847289
0.9655922571935425 70.21725374393588
0.9797394573613639 70.82893904239612
0.9722321135809079 70.68129086690571
1.027291017067929 72.36869858679603
0.9781046633269828 73.27568023623708
1.0000120066481926 70.40708711242354
0.9506000182190415 70.68129086690571
0.9902138850654859 69.54229065597976
0.9941197205638866 70.47036490191942
0.9879024138064181 70.72347605990298
1.0466754262482791 68.0447163045771
1.0439338967548504 67.64395697110314
0.9509432636463055 70.68129086690571
1.0475311302844796 72.36869858679603
1.0447055745491711 73.27568023623708
1.0275818696096357 70.40708711242354
1.04925953846365 70.68129086690571
1.0322536912208162 68.3400126555579
1.0269578723234014 68.78295718202911
0.9816526367356624 71.0398650073824
1.0301090095456484 68.06580890107573
1.0115036646209201 70.68129086690571


==> data/accuracy.dat <==
x y
1.0398908608840638 92.84960978696478
0.968636757389222 92.89179497996203
0.9705645602879349 92.46994304998945
1.0287494393776053 93.16599873444422
1.0433983631798514 92.59649862898122
0.9689575346758748 92.84960978696478
0.9904562399462609 92.63868382197849
1.0192393564550144 92.5121282429867
0.9553289662111605 92.91288757646066
1.0134091870314859 92.97616536595655
0.976898559052584 92.3644800674963
1.0383897339752788 92.59649862898122
1.0354551413015178 92.4277578569922
1.018728104120355 92.63868382197849
1.0097419143569772 92.65977641847711
0.9978552374187226 92.84960978696478
1.017673819468629 92.89179497996203
0.9737317734397731 92.46994304998945
1.0297325958072616 93.16599873444422
1.0064405754312242 92.59649862898122
0.9889215926665841 92.80742459396751
0.9981610168342417 92.97616536595655
1.0027578001193758 92.65977641847711
1.030705658133563 93.0816283484497
0.9634035005254353 92.32229487449905
1.0157890907315739 92.17464669900865
1.0188719038650882 92.61759122547986
0.9663790827200638 92.59649862898122
1.0413665967197667 92.68086901497574
0.9802794966453666 92.0691837165155
0.9755051647034683 92.84960978696478
1.0221622269517727 92.89179497996203
0.9599045880460835 92.46994304998945
1.0240222803869548 93.16599873444422
1.0351740236125062 92.59649862898122
0.9556466402211081 92.5121282429867
0.9722368253513541 92.89179497996203
1.0016721624937177 92.87070238346341
1.0483370592932397 92.78633199746889
0.9637908716950538 92.87070238346341
1.009978213407275 92.84960978696478
0.9948315468914781 92.89179497996203
1.041143969207718 92.46994304998945
0.9688409100637871 93.16599873444422
0.9873090699390562 92.59649862898122
1.030949031466174 92.59649862898122
1.0440254198115158 92.55431343598397
0.9640735737973223 92.68086901497574
1.0496334637664073 92.87070238346341
0.9612666452352283 92.44885045349082
1.0189864978553707 92.84960978696478
0.9828143594877278 92.89179497996203
1.0207318849432154 92.46994304998945
1.0346651470447665 93.16599873444422
1.0165598066235872 92.59649862898122
0.9775702419855123 92.2168318920059
0.968515941389654 92.49103564648809
1.0394275043826775 92.23792448850453
0.9662131970421317 92.04809112001688
0.969234437762558 92.30120227800042
1.0454276643911977 92.1324615060114
0.9777616952444584 92.04809112001688
0.9802143436069728 92.44885045349082
1.0071559672907002 92.19573929550728
0.9543527938894577 92.17464669900865


==> data/accuracy_age_0_12.dat <==
x y
5.984013528548979 74.55089820359282
5.988675923491685 75.2994011976048
6.04918071377338 71.55688622754491
6.035268501792184 75.0
6.009412629469529 74.25149700598801
6.012696337793435 73.50299401197606
5.955113973505797 73.20359281437125
6.007122940503818 72.75449101796407
5.954037885162212 74.25149700598801
5.957267267550053 74.55089820359282
6.028592833409764 72.75449101796407
5.958351954459814 74.10179640718563
5.987057087518536 72.15568862275448
6.034337576235223 73.80239520958084
6.045915796873815 73.80239520958084
5.968711047491353 74.55089820359282
6.020960299594196 75.2994011976048
5.977951662526763 71.55688622754491
5.956847656498383 75.0
5.9891050387528555 74.25149700598801
6.026586466084435 74.55089820359282
6.0433941952358765 76.49700598802394
6.04874203717375 75.59880239520959
5.976925134196699 77.09580838323353
5.977094546174725 72.45508982035929
6.0109433962339205 74.7005988023952
6.024169067518904 75.59880239520959
6.049255357892079 73.05389221556887
5.961562325870329 75.1497005988024
6.019019172435739 72.30538922155688
6.018410767615438 74.55089820359282
5.9629454761643315 75.2994011976048
5.976777451383105 71.55688622754491
6.035349661876066 75.0
6.033422810314221 74.25149700598801
6.025643600046311 70.95808383233533
6.039901228715961 73.95209580838323
5.953350960329707 73.20359281437125
6.022036733444369 73.95209580838323
5.954225461925817 73.50299401197606
6.043761257779469 74.55089820359282
5.995285589824474 75.2994011976048
6.0040443342421845 71.55688622754491
6.035688166957235 75.0
6.047211151497673 74.25149700598801
5.9963527979130795 73.20359281437125
6.047235181219182 72.30538922155688
5.981919275506671 72.0059880239521
5.960743806759431 73.95209580838323
5.9596409879568375 70.65868263473054
5.9859657685793355 74.55089820359282
6.00661619092746 75.2994011976048
5.960226077284969 71.55688622754491
6.0455133500396965 75.0
5.952135416272842 74.25149700598801
6.003757454237281 71.25748502994011
5.971704151184072 72.75449101796407
6.017520882609244 72.0059880239521
5.966182939434993 70.35928143712576
5.960979412169537 72.15568862275448
6.045010131018246 72.75449101796407
6.016771027822333 71.40718562874252
6.032134899893895 73.35329341317365
6.021782126925593 71.40718562874252
5.953850855839428 70.95808383233533


==> data/accuracy_age_12_19.dat <==
x y
5.997560164454548 89.90825688073394
6.02722165342825 89.90825688073394
5.999541626695985 90.36697247706422
6.002224557140934 89.44954128440367
5.950661941444396 88.07339449541286
6.043387319847147 89.90825688073394
5.972057235907517 87.61467889908256
5.954633081143318 88.9908256880734
5.983559078049673 89.44954128440367
6.0325941842800725 90.82568807339449
5.950040743969197 88.9908256880734
6.023808737787702 88.53211009174312
6.010955308326588 88.07339449541286
6.034244309409996 88.53211009174312
5.9616446449561105 87.61467889908256
5.990396535775964 89.90825688073394
5.976699389592367 89.90825688073394
5.974205390656502 90.36697247706422
6.039781901248108 89.44954128440367
5.9518546072825025 88.07339449541286
5.997141811905031 88.07339449541286
5.989742007936634 89.90825688073394
6.024741081579033 88.07339449541286
5.975388716860752 88.53211009174312
5.979771854831459 89.90825688073394
6.00695756142207 88.53211009174312
6.040989517410476 90.36697247706422
6.033903048534871 88.53211009174312
6.025597633535177 88.9908256880734
5.9618811927170725 89.44954128440367
5.977134114707742 89.90825688073394
5.96263364441996 89.90825688073394
6.044203508048728 90.36697247706422
6.019989625844969 89.44954128440367
5.971585127745329 88.07339449541286
6.018519146112187 92.20183486238533
5.957716366615438 91.28440366972477
5.996435530296166 88.9908256880734
5.977323805930504 90.36697247706422
6.017040275032885 91.28440366972477
6.02833217857734 89.90825688073394
6.012228721531813 89.90825688073394
5.966114729249579 90.36697247706422
6.017826295502488 89.44954128440367
6.038613928665213 88.07339449541286
5.9848549512577645 86.23853211009175
5.95201742881726 87.61467889908256
5.991953441238279 90.36697247706422
5.962318567298499 89.44954128440367
5.959390496221799 88.53211009174312
5.987272155977542 89.90825688073394
6.008688823565193 89.90825688073394
5.98272099871311 90.36697247706422
5.955327787324858 89.44954128440367
6.018633613434708 88.07339449541286
5.95166985873998 88.07339449541286
6.008990748195821 89.90825688073394
6.021616060706043 89.90825688073394
6.003856550315237 88.53211009174312
6.04757671414218 86.69724770642202
6.039540651842923 88.53211009174312
5.960902572049705 87.61467889908256
5.971129508240485 86.69724770642202
5.96773277816614 89.44954128440367
5.985395854027424 86.69724770642202


==> data/accuracy_age_19_59.dat <==
x y
6.988886548607599 96.65863937387115
7.034881422517109 96.5382299819386
6.990926377948066 96.59843467790488
6.965334719180664 96.77904876580374
7.045865995159757 96.59843467790488
6.9800208476633125 96.80915111378687
7.011342678838752 96.86935580975316
7.026093580898459 96.50812763395545
7.035269565493796 96.80915111378687
7.0077591270112265 96.83925346177001
7.020795176008562 96.59843467790488
6.981447688014208 96.41782059000602
7.044216648733422 96.80915111378687
7.0248542227079165 96.56833232992173
6.969101420351499 96.68874172185431
6.97509838247922 96.65863937387115
7.0367187214837035 96.5382299819386
7.009113954231093 96.59843467790488
7.020931425820212 96.77904876580374
7.0272734941724 96.59843467790488
6.983087153521946 96.56833232992173
7.027420221394409 96.44792293798916
7.001756162238112 96.47802528597231
6.950400210678099 96.56833232992173
6.973564270965146 96.3275135460566
7.040154136646772 95.96628537025887
7.033419599437365 96.29741119807345
6.985527144780661 96.74894641782059
6.99849653383836 96.50812763395545
6.978114301385022 96.35761589403974
6.9739959844772486 96.65863937387115
7.0481616899381265 96.5382299819386
6.95719824341898 96.59843467790488
6.969022863292442 96.77904876580374
7.002182507152761 96.59843467790488
6.973468118865698 96.68874172185431
6.960743729322552 96.68874172185431
6.959254980275584 96.8994581577363
6.952239568453952 96.62853702588802
7.014516861417173 96.62853702588802
6.958972739223982 96.65863937387115
7.032518801264517 96.5382299819386
6.98023070782748 96.59843467790488
6.992073469924454 96.77904876580374
7.014490344200794 96.59843467790488
6.987140102330869 96.71884406983744
6.979404354092448 96.65863937387115
7.044055983107435 96.65863937387115
6.973266511471199 96.59843467790488
6.972146355977902 96.95966285370258
7.028652529312888 96.65863937387115
7.041162607534168 96.5382299819386
6.9775932740645645 96.59843467790488
7.018944691195996 96.77904876580374
6.99357783118534 96.59843467790488
6.952224840466639 96.5382299819386
6.970890457905588 96.41782059000602
6.959783739316894 96.41782059000602
7.018042268400681 96.47802528597231
6.9664601024693065 96.50812763395545
6.980928632107139 96.23720650210717
6.989553347104495 96.41782059000602
7.028599585285429 96.56833232992173
6.97710274139559 96.38771824202288
6.9928220341710565 96.41782059000602


==> data/accuracy_age_59_116.dat <==
x y
7.9817545019833105 93.24577861163228
7.981332628036478 93.43339587242026
8.034678353923704 93.80863039399625
8.042525987500568 94.93433395872421
7.997980938644162 92.4953095684803
7.995615541977778 93.62101313320825
7.951819456728412 92.6829268292683
8.030304938600501 93.80863039399625
8.02018015840477 93.43339587242026
7.999601957716404 92.87054409005628
7.97727708588522 91.93245778611632
7.999433088700493 93.62101313320825
8.035207776266121 92.3076923076923
8.036915991681711 93.43339587242026
7.983280253112344 93.24577861163228
7.994633911382734 93.24577861163228
7.983244045546528 93.43339587242026
8.003515355198784 93.80863039399625
7.960948197984426 94.93433395872421
8.02295366185398 92.4953095684803
8.01995670620556 94.18386491557223
7.985995616098451 93.24577861163228
8.008419955874322 92.12007504690432
7.989976095605138 93.24577861163228
8.024371763054452 93.24577861163228
8.048606199489464 91.93245778611632
8.045573454953002 91.93245778611632
8.022707126376252 92.87054409005628
7.953579461906832 92.3076923076923
8.021981167157316 91.18198874296435
7.9616633358150395 93.24577861163228
8.007607467967233 93.43339587242026
8.007879658917545 93.80863039399625
8.031905201123703 94.93433395872421
7.962534624912934 92.4953095684803
7.977045560214647 93.62101313320825
7.9900102388636425 93.62101313320825
7.96668184767323 93.99624765478424
7.983447089222978 93.43339587242026
7.959603055674844 94.37148217636022
7.983580104727371 93.24577861163228
7.9612594325283625 93.43339587242026
7.958933321806727 93.80863039399625
7.997956329135807 94.93433395872421
7.988000153239235 92.4953095684803
7.958714309511877 93.80863039399625
8.049203217984257 94.37148217636022
8.030622837667574 94.74671669793621
8.036535613448198 94.74671669793621
8.009414334428518 93.24577861163228
7.986050445488367 93.24577861163228
7.970512462122172 93.43339587242026
7.960850571834815 93.80863039399625
8.006154942528967 94.93433395872421
7.993809821096846 92.4953095684803
7.9608162090433705 93.24577861163228
8.032713043267037 93.80863039399625
7.965108858917286 92.4953095684803
8.02700148623032 93.05816135084429
8.003290160359409 93.62101313320825
8.031477621455842 92.3076923076923
7.993762661367271 92.4953095684803
7.983867463438129 93.05816135084429
7.979268912974937 93.24577861163228
8.04131929671648 94.55909943714822


==> data/accuracy_asian.dat <==
x y
3.9501761567154983 89.56276445698167
4.032155116433271 88.99858956276445
4.031512355936374 87.44710860366713
4.048932465856 90.40902679830748
4.03811656573242 88.99858956276445
3.962422415238045 88.15232722143864
4.044733740560538 88.57545839210155
3.9866512233183515 88.43441466854725
3.96676656113064 89.56276445698167
3.9664310327864762 89.42172073342736
3.9983746615269777 88.15232722143864
4.017937087004 89.56276445698167
4.027672159908975 88.15232722143864
4.005495638421328 88.99858956276445
4.029145823057631 89.28067700987306
4.024951725441892 89.56276445698167
4.03127288015324 88.99858956276445
4.0155944986285395 87.44710860366713
3.960720557309858 90.40902679830748
4.008155139675102 88.99858956276445
3.9873454830469486 87.30606488011283
4.00602120445154 90.12693935119887
4.048093994712502 89.42172073342736
4.0201846530492755 89.70380818053597
4.003851091337124 88.01128349788434
3.980532978073241 87.44710860366713
4.003792749539795 88.43441466854725
3.996949814983834 88.43441466854725
4.015633452816627 87.87023977433005
3.959055950281411 88.57545839210155
4.02778041626435 89.56276445698167
4.032626884494719 88.99858956276445
3.9702445971894744 87.44710860366713
4.012524197428007 90.40902679830748
4.008112330887055 88.99858956276445
4.004485833691018 88.99858956276445
3.988926982166652 89.28067700987306
4.030856873336333 89.13963328631876
3.9529449773401604 90.55007052186178
3.9730081818153695 89.13963328631876
4.019179097388172 89.56276445698167
4.047454119056045 88.99858956276445
4.040086913118471 87.44710860366713
3.9810410110714742 90.40902679830748
3.954610224455744 88.99858956276445
3.9575593004246676 88.85754583921015
3.9760101914719077 88.01128349788434
3.9541114525372447 88.29337094499294
4.005108932201013 89.70380818053597
4.04115485443314 87.72919605077574
4.009891764766109 89.56276445698167
4.047151867142408 88.99858956276445
3.9957316346570413 87.44710860366713
4.023679794216613 90.40902679830748
4.020358083737331 88.99858956276445
3.977718903100292 87.58815232722144
4.006197340693804 88.71650211565584
4.021542542036771 89.56276445698167
4.01808247697222 87.44710860366713
3.9580521592741476 87.72919605077574
3.969160187110194 88.01128349788434
4.047772022521861 88.99858956276445
4.008730525124521 88.99858956276445
3.951919462181277 88.15232722143864
4.0087557262399205 87.44710860366713


==> data/accuracy_asian_age_12_19.dat <==
x y
9.01123763212827 100.0
8.997966538391362 100.0
9.01066714745043 100.0
8.99268261988078 100.0
9.01928931766609 100.0
9.013146559959425 94.73684210526315
9.019824788610523 100.0
8.95696355417002 100.0
9.001408546169255 100.0
9.025830428640539 100.0
8.967923999757263 89.47368421052632
9.01636529298823 100.0
9.022729019677598 94.73684210526315
9.031860483085186 94.73684210526315
9.005447941626814 94.73684210526315
8.963453315566815 100.0
8.98496847722562 100.0
9.030067543480254 100.0
8.989567027989056 100.0
8.96964155172082 100.0
8.995759949276561 94.73684210526315
8.964854174740895 100.0
9.029406195509482 94.73684210526315
9.04221531468246 100.0
9.036353615352462 100.0
9.02070011154677 94.73684210526315
8.996881756111854 100.0
8.991793938473617 94.73684210526315
9.01811072926154 94.73684210526315
8.95039829752363 100.0
9.047335524582131 100.0
9.040267509769777 100.0
9.018978440882927 100.0
9.048791234966037 100.0
9.031810974068126 100.0
9.04701554748419 100.0
8.973134436072552 100.0
9.018706013947206 100.0
8.991531423981316 94.73684210526315
9.013404628889537 100.0
8.978576217903258 100.0
8.964946094021313 100.0
9.03463608305863 100.0
9.01575474997758 100.0
8.964706251295123 100.0
8.972604943883137 89.47368421052632
9.042933354792442 89.47368421052632
9.04828896418997 100.0
8.983063419674393 100.0
8.95265449885571 94.73684210526315
8.959449691231034 100.0
8.959741879639703 100.0
9.047055255062839 100.0
9.032861992907021 100.0
9.013301806337996 100.0
9.009907875660542 100.0
8.971331199637993 100.0
9.00438716827387 100.0
8.993681862106591 94.73684210526315
9.03289408809133 89.47368421052632
9.04080666075944 94.73684210526315
8.982872533906122 94.73684210526315
9.01094817123943 89.47368421052632
8.97227430517661 94.73684210526315
9.006926195982324 94.73684210526315


==> data/accuracy_asian_age_59_116.dat <==
x y
9.995976839745094 96.15384615384616
10.000211909963586 94.23076923076923
9.962693942746382 90.38461538461539
9.999655181498389 96.15384615384616
10.019257202248077 90.38461538461539
10.006645336295678 94.23076923076923
9.995589820168439 90.38461538461539
9.972175405741803 88.46153846153845
10.022370388825536 92.3076923076923
9.994039611056497 92.3076923076923
10.04741188086098 94.23076923076923
9.993009855081805 92.3076923076923
10.003384297348047 92.3076923076923
10.019624911978845 96.15384615384616
10.032693313566496 94.23076923076923
10.00112151618322 96.15384615384616
10.048749106155 94.23076923076923
10.000707826395972 90.38461538461539
10.025001646169201 96.15384615384616
10.02875808465144 90.38461538461539
10.049774431476003 90.38461538461539
9.96121577248791 96.15384615384616
10.005287567047866 88.46153846153845
10.0071876555084 88.46153846153845
9.957188816727957 94.23076923076923
9.978670935444196 92.3076923076923
10.023021875839067 92.3076923076923
9.983075188617304 94.23076923076923
9.992722027694947 92.3076923076923
10.010167860028897 92.3076923076923
9.980900971196194 96.15384615384616
9.969059897603135 94.23076923076923
10.031965166962493 90.38461538461539
9.986960080449753 96.15384615384616
10.03802000397376 90.38461538461539
9.98938184526586 94.23076923076923
9.977937237765317 88.46153846153845
10.043595194145759 96.15384615384616
10.018596895824924 98.07692307692307
9.981825495785763 94.23076923076923
9.954459786810311 96.15384615384616
10.02778618251529 94.23076923076923
10.041572615879286 90.38461538461539
9.996712309151633 96.15384615384616
9.977109497337857 90.38461538461539
9.953322328222693 96.15384615384616
9.984861489130733 96.15384615384616
9.957364634864962 94.23076923076923
9.953795567025171 98.07692307692307
10.002746003595876 94.23076923076923
9.987153441689989 96.15384615384616
10.020901001853026 94.23076923076923
9.968948451414251 90.38461538461539
10.029104617805867 96.15384615384616
10.010469789740785 90.38461538461539
10.005678057407916 94.23076923076923
10.021141785226245 92.3076923076923
9.974250425622628 90.38461538461539
9.968150401458999 94.23076923076923
9.991890114902095 90.38461538461539
9.961300372532884 96.15384615384616
10.039040890717974 90.38461538461539
10.010417366883802 96.15384615384616
10.018829230819836 90.38461538461539
9.98517912810555 92.3076923076923


==> data/accuracy_black.dat <==
x y
3.03897258259983 94.93813273340832
2.9997488261702574 95.05061867266592
3.011975520284642 95.2755905511811
3.003265843761865 95.2755905511811
2.970531196871182 95.72553430821146
2.957258892361899 95.05061867266592
3.0330587595675884 95.2755905511811
2.9588934494404073 95.05061867266592
3.0373128602797737 95.50056242969629
2.9714153975814828 94.93813273340832
3.024540745467412 93.92575928008999
3.0480341249028156 95.61304836895388
2.9860913810564225 94.93813273340832
2.9760072396529553 95.50056242969629
2.9757150620258446 94.48818897637796
2.9967698370953553 94.93813273340832
2.978627978389076 95.05061867266592
3.016811506557873 95.2755905511811
2.9999157232237477 95.2755905511811
3.0052887553668706 95.72553430821146
3.0274968033716854 95.95050618672666
3.039057210395606 95.3880764904387
2.9578475005581986 94.93813273340832
2.953212183654505 94.82564679415073
3.015240814819799 94.60067491563554
3.0002172650994656 94.37570303712036
3.0235095797579734 95.50056242969629
2.9663216900193468 94.93813273340832
3.01811474705887 95.3880764904387
2.9966011110841304 94.60067491563554
2.994152084920238 94.93813273340832
2.9767353697339938 95.05061867266592
3.0265348596139727 95.2755905511811
3.012715372013181 95.2755905511811
2.974456309643198 95.72553430821146
3.018742712159272 94.93813273340832
2.9756679010407883 95.50056242969629
2.958667107351288 95.61304836895388
2.956253969135605 94.37570303712036
3.0140032870617315 94.71316085489315
2.967510732519356 94.93813273340832
3.001632390824873 95.05061867266592
3.0099283265483296 95.2755905511811
2.9839191568851486 95.2755905511811
3.022873121969653 95.72553430821146
2.990626010178189 95.3880764904387
2.9630940270670285 94.82564679415073
2.9605082220270984 94.71316085489315
2.9731417031990905 94.93813273340832
2.9586899794063846 94.71316085489315
3.010451316494515 94.93813273340832
3.00070999473144 95.05061867266592
2.985738451682411 95.2755905511811
3.0301987629721534 95.2755905511811
2.954078739599514 95.72553430821146
2.9524604932801215 94.37570303712036
3.0480543007052012 94.71316085489315
3.020436908391311 94.93813273340832
3.02957845976003 94.93813273340832
2.955384441397408 95.2755905511811
2.9747517911150947 94.37570303712036
2.9519063454700123 94.60067491563554
2.995538368047454 94.71316085489315
2.9867145050018453 94.93813273340832
2.978739625985192 94.82564679415073


==> data/accuracy_indian.dat <==
x y
4.959821288795482 92.997542997543
5.0008371253598165 93.12039312039312
5.030964432800958 92.997542997543
4.972979222262062 93.24324324324324
5.007829277054113 92.50614250614251
5.031856809126445 93.85749385749385
4.983673638293836 92.01474201474201
4.950142624714378 93.12039312039312
5.006806329172664 93.36609336609337
5.046891607799972 92.997542997543
5.049859661825034 93.73464373464373
5.013806143410279 92.13759213759214
5.042202367387416 93.36609336609337
5.040662343831581 92.997542997543
4.952048688206565 93.61179361179362
5.041527386168551 92.997542997543
5.011637661293694 93.12039312039312
5.0439535532255055 92.997542997543
4.953994910424232 93.24324324324324
5.047185270822544 92.50614250614251
5.033477688517698 93.73464373464373
5.02220577029397 93.24324324324324
4.986549155042814 93.12039312039312
4.992830300695748 93.73464373464373
4.988925091377561 92.997542997543
5.028101189755147 92.997542997543
4.976408277658492 92.75184275184274
5.03846578559137 93.61179361179362
4.956244421265171 93.12039312039312
4.976877953949293 92.01474201474201
4.977193617061324 92.997542997543
4.993536442113087 93.12039312039312
5.0315183305818785 92.997542997543
4.96917091199533 93.24324324324324
5.002431212068059 92.50614250614251
4.9511098892150125 92.50614250614251
4.959243345424069 93.98034398034399
4.976697661035443 92.75184275184274
4.991930100595774 93.36609336609337
5.041426394209583 93.48894348894349
5.048614254555455 92.997542997543
5.045995618988527 93.12039312039312
5.03873906178918 92.997542997543
4.958258517411445 93.24324324324324
4.984071705089622 92.50614250614251
5.0231686430899 93.36609336609337
4.969955256536025 93.61179361179362
5.041366157125459 92.997542997543
4.9809493166694345 93.98034398034399
5.0425401394596445 92.87469287469288
5.038497019764149 92.997542997543
5.04114340417867 93.12039312039312
5.034608328648426 92.997542997543
5.024430149219904 93.24324324324324
5.0148347983859844 92.50614250614251
4.9804629514817735 93.73464373464373
5.026684309255107 92.997542997543
4.988172469510776 91.8918918918919
4.967825282989028 93.12039312039312
4.9966610860281016 92.26044226044226
5.031448911122353 93.24324324324324
4.971498126459635 93.48894348894349
4.964933169380991 93.73464373464373
4.981857650504431 93.98034398034399
4.954028652478728 93.12039312039312


==> data/accuracy_pert_1.dat <==
x y
1.98707920466273 92.70196161147437
1.9909407342051764 92.61759122547986
1.9811767493581618 92.4277578569922
2.0001327813352225 92.97616536595655
2.0385559203584114 92.32229487449905
1.9855154917554434 92.5754060324826
2.0017958458703773 92.5754060324826
2.0231997344093613 92.23792448850453
2.010237403567382 92.65977641847711
2.015220385428271 92.32229487449905
1.96134670009231 92.1324615060114
1.985044750404835 92.17464669900865
2.0220166905039947 92.00590592701961
1.9949141081231017 92.49103564648809
2.02586744038088 92.2168318920059
1.9778693182292355 92.70196161147437
1.9924509289768257 92.61759122547986
2.0388003426350427 92.4277578569922
1.9867864533409534 92.97616536595655
2.012701162816084 92.32229487449905
1.989046202949104 92.44885045349082
2.005902867321737 92.55431343598397
2.0283967460697334 92.38557266399494
1.9588313409313907 92.5121282429867
2.0117561900940695 92.00590592701961
2.005692290642843 91.73170217253744
2.001326444227411 92.04809112001688
2.041867060720208 92.25901708500317
1.951685120768457 91.9215355410251
1.9977433299885827 91.75279476903607
1.9589782600673666 92.70196161147437
1.987277214574116 92.61759122547986
2.0462072869718666 92.4277578569922
1.991177667610444 92.97616536595655
2.0318685436579975 92.32229487449905
1.9887191639631692 92.38557266399494
1.9810107345541408 92.78633199746889
2.0244117589077 92.65977641847711
1.9771703591510321 92.49103564648809
2.040749014565839 92.59649862898122
1.9887503915452258 92.70196161147437
1.9522692137009683 92.61759122547986
1.9724615384420983 92.4277578569922
2.010472224926266 92.97616536595655
2.0344888284538167 92.32229487449905
1.955340800361337 92.30120227800042
1.9991784492790046 92.40666526049357
1.9976311693855404 92.4277578569922
2.0443446794903273 92.70196161147437
2.0258612640291314 92.02699852351824
1.9540538833668621 92.70196161147437
2.014914036068989 92.61759122547986
2.0378168297503456 92.4277578569922
2.018339269469688 92.97616536595655
1.986787191406086 92.32229487449905
2.0164061388429655 92.00590592701961
1.9674047785511934 92.30120227800042
1.9625697330260894 92.04809112001688
2.0393066368533868 92.09027631301413
2.0217220730349843 92.11136890951276
1.9973511376855935 91.90044294452647
1.9640601141291019 91.9215355410251
2.0018956776842756 92.17464669900865
2.041439115401844 91.96372073402236
2.0237943732045482 92.15355410251001


==> data/accuracy_pert_2.dat <==
x y
3.0176742161977055 92.32229487449905
3.001086564830092 92.00590592701961
3.041425840559983 91.81607255853196
2.984136143194788 92.2168318920059
2.954159952353603 91.77388736553469
2.9710889839744152 91.64733178654292
3.030292522379698 91.73170217253744
3.0071651344153336 91.81607255853196
3.030806987029479 91.79497996203332
2.968033532029638 91.79497996203332
2.9537324004497907 90.69816494410462
3.023481665613561 90.48723897911833
3.045331890320232 90.9090909090909
2.984315472974378 91.24657245306898
2.9559403708986234 90.71925754060325
2.9770107851801395 92.32229487449905
2.968482496843594 92.00590592701961
2.9775138795796856 91.81607255853196
3.005740809945117 92.2168318920059
2.9849814854480026 91.77388736553469
3.0108824859475387 91.49968361105252
2.966980158698854 91.81607255853196
3.0081558214296185 91.75279476903607
3.030146988943202 91.64733178654292
3.049325345814829 91.35203543556212
2.957188084425646 90.52942417211558
3.006363896444308 90.29740561063066
3.0403506770292514 90.97236869858679
2.9828102829216734 90.59270196161147
3.0091163503727 90.38177599662518
2.990587333454425 92.32229487449905
3.017762236543332 92.00590592701961
2.959630235778682 91.81607255853196
3.003616252207906 92.2168318920059
3.0464967104833454 91.77388736553469
2.989139351644465 91.62623919004429
3.0279277111213974 92.00590592701961
3.035711483375332 91.94262813752373
2.9620551702030893 91.60514659354567
2.99401718557976 91.62623919004429
2.9949075787395967 92.32229487449905
3.0195697259020537 92.00590592701961
3.021416639161196 91.81607255853196
3.024795101490761 92.2168318920059
2.9996210191125243 91.77388736553469
2.9993550890396157 91.60514659354567
2.9550052187260327 91.5629614005484
2.985079767315633 91.415313225058
3.0146374523741257 91.83716515503059
3.0473750601427145 91.49968361105252
2.9715547444127077 92.32229487449905
2.984472108338436 92.00590592701961
2.9698066220634196 91.81607255853196
2.966231026706238 92.2168318920059
2.9596819486372636 91.77388736553469
2.961716763610165 91.14110947057583
3.0240136846691574 91.52077620755115
2.959153843175549 91.33094283906348
2.957763249107649 91.39422062855938
3.0269685600269676 91.20438726007171
3.043475069878479 90.9090909090909
2.9518076418190495 91.16220206707446
3.0124656031757153 91.47859101455388
3.03234685824386 91.58405399704704
3.0340392385253803 91.5629614005484


==> data/accuracy_pert_3.dat <==
x y
4.04084531667468 91.30985024256486
3.951061271089681 91.18329466357308
3.965512397377361 91.14110947057583
4.014691259177808 91.24657245306898
4.023352690461287 90.40286859312381
3.9728491221836997 90.57160936511285
4.012574539147561 90.44505378612106
3.9538646716096686 90.4661463826197
3.960478215052169 90.23412782113478
3.9654661687390704 90.65597975110737
3.9685687461835224 88.79983125922801
3.98106229706383 89.11622020670744
4.003086261592511 89.30605357519511
3.9551632173349884 89.6646277156718
4.0055523563736415 88.84201645222527
4.002198142438865 91.30985024256486
3.982053996003101 91.18329466357308
4.021037561918367 91.14110947057583
3.997472900877807 91.24657245306898
4.021143668821105 90.40286859312381
4.01559676816516 90.27631301413204
4.0185072564183555 90.82472052309639
4.02494759010185 90.57160936511285
3.9566204360812494 90.38177599662518
3.9820270665459665 90.04429445264712
4.028906209561058 88.84201645222527
3.9728987007334036 88.061590381776
3.9958916978672665 88.90529424172115
3.9580853439650543 89.1584053997047
4.03847259740685 88.2092385572664
3.9861652233012683 91.30985024256486
4.039886621880822 91.18329466357308
4.01917233459474 91.14110947057583
4.0430617302477785 91.24657245306898
3.9585361337242997 90.40286859312381
4.043701229819027 90.3184982071293
4.032930766221806 90.65597975110737
3.9933406403991274 90.67707234760599
3.9573296752573333 90.63488715460873
3.9629729495585426 90.33959080362793
3.9579855115981504 91.30985024256486
3.9718518366248 91.18329466357308
3.982557504125359 91.14110947057583
4.04449691153707 91.24657245306898
4.0418454068836756 90.40286859312381
4.005250692397154 90.21303522463616
3.975619241026874 90.3184982071293
3.9903784205928523 90.10757224214301
3.9701779069799987 90.50833157561696
3.9760980438988196 90.21303522463616
3.9583832967458386 91.30985024256486
3.981047057001757 91.18329466357308
4.02520008529791 91.14110947057583
4.003690700408759 91.24657245306898
4.03456576363708 90.40286859312381
3.9564055482202694 89.5169795401814
4.042796605114676 89.9599240666526
4.029979467827429 90.04429445264712
4.022415660063722 90.12866483864164
4.007654071682038 90.00210925964986
4.018688444995003 89.5169795401814
4.042047436424798 89.9599240666526
3.9946331382225013 89.93883147015397
3.961617139942196 90.36068340012656
3.991209973507919 90.36068340012656


==> data/accuracy_pert_4.dat <==
x y
5.0379203041600995 90.08647964564437
5.044652622090064 89.8122758911622
5.02861048218943 90.00210925964986
4.953090905773894 89.93883147015397
4.953657817691633 89.28496097869647
5.035647279337255 89.26386838219784
4.990445300190988 89.20059059270196
4.977974913273844 89.09512761020882
5.034587993849154 88.73655346973213
4.99374398685027 89.39042396118963
5.039128035212359 86.94368276734866
5.021781655778547 86.92259017085003
4.99997275093621 87.15460873233495
4.983819033285671 87.44990508331576
5.024093302143751 87.0491457498418
4.995061898286412 90.08647964564437
5.0419685711967555 89.8122758911622
4.9814145953408895 90.00210925964986
5.044313115735235 89.93883147015397
5.034206864745214 89.28496097869647
5.037661919883794 88.65218308373761
5.0174936410593425 89.36933136469099
5.030577112719724 89.0107572242143
5.0355092829344 88.96857203121704
5.033707564823427 88.42016452225269
5.01745215178622 86.88040497785278
4.971729576624446 85.84686774941996
5.024795454838436 86.37418266188568
4.9547402872605195 87.28116431132672
4.985798963351964 86.16325669689938
4.951110912995705 90.08647964564437
4.98543413341169 89.8122758911622
4.9858701958032485 90.00210925964986
5.028763195328679 89.93883147015397
4.9739401950019015 89.28496097869647
4.990712265370522 88.77873866272938
4.995351097559092 89.03184982071294
4.951410405067248 89.17949799620334
5.021874476541752 89.09512761020882
5.016645419542654 89.03184982071294
5.046501363559114 90.08647964564437
4.967171692210281 89.8122758911622
4.952633515938989 90.00210925964986
4.951254716665002 89.93883147015397
4.968384784868234 89.28496097869647
4.964399068472095 88.79983125922801
5.011673044187619 88.8631090487239
4.980354797476741 88.69436827673486
5.0264437769269446 89.13731280320607
5.0134613717038174 88.82092385572663
4.964048349926104 90.08647964564437
4.990569249699709 89.8122758911622
5.019460835202378 90.00210925964986
4.959990758921893 89.93883147015397
5.014064671569701 89.28496097869647
5.009828247362784 87.93503480278422
5.02150950690933 88.54672010124446
5.0235810037988085 88.39907192575406
5.024554143688657 88.33579413625817
4.992526513835724 88.44125711875132
4.966462097760396 88.01940518877873
4.956032768257215 88.12486817127188
5.029441945647916 88.31470153975954
5.046992717505512 88.60999789074035
5.0059937433726365 88.48344231174858


==> data/accuracy_pert_5.dat <==
x y
6.035505501479419 88.75764606623075
6.041228512364442 88.52562750474583
6.014013474118798 88.54672010124446
6.033998545348926 88.42016452225269
6.026179891922466 87.95612739928285
6.016814270180905 87.42881248681712
6.035672823128247 87.61864585530479
6.020461916415753 87.5553680658089
5.972914255167231 87.1967939253322
5.9617999690421035 87.38662729381987
5.992722256092898 85.00316388947479
5.966330406817691 84.91879350348027
5.953755897171445 85.19299725796246
6.000108158881604 85.65703438093229
5.992590150304252 85.04534908247206
6.0083597339622665 88.75764606623075
6.030819063040674 88.52562750474583
5.954100317694413 88.54672010124446
5.978055764559877 88.42016452225269
5.954715794826004 87.95612739928285
5.987895336197993 86.52183083737609
5.955952852056235 87.68192364480068
6.0084400955506245 87.61864585530479
5.987627262041676 87.3444421008226
6.046939149538362 86.92259017085003
5.983423246908401 84.70786753849399
5.982023789284421 83.46340434507488
6.028321459868138 84.22273781902553
6.04786155007429 85.55157139843915
6.041280742049817 84.13836743303101
6.023964999458182 88.75764606623075
5.990788306532107 88.52562750474583
6.044174323311563 88.54672010124446
5.954075634140972 88.42016452225269
6.038931898526894 87.95612739928285
5.980389015620129 87.47099767981439
6.048135941352265 87.42881248681712
6.036544492740818 87.68192364480068
5.952913748020493 87.38662729381987
5.987830820111871 86.71166420586374
6.000788139830925 88.75764606623075
5.953643975227413 88.52562750474583
5.997856134901844 88.54672010124446
5.984774813533953 88.42016452225269
5.990076036636909 87.95612739928285
5.9658972111564035 86.9014975743514
5.989378723844707 87.02805315334318
6.00244079860219 86.88040497785278
6.027515640784334 87.51318287281164
5.988143403997615 87.1124235393377
5.9614887937798215 88.75764606623075
6.026499388731249 88.52562750474583
6.04066041733263 88.54672010124446
5.999857951226332 88.42016452225269
5.961881593016915 87.95612739928285
5.963223509683585 86.16325669689938
6.022206623078043 87.23897911832947
5.965846455057464 86.77494199535963
6.04605235922322 86.75384939886099
6.043682790161666 86.83821978485551
5.962925972104386 86.22653448639528
6.045848101188413 86.37418266188568
6.012167284755638 86.50073824087745
5.952504879709786 86.75384939886099
5.9877687104388855 87.00696055684455


==> data/accuracy_pgd_1e_2.dat <==
x y
6.0424764187922495 70.68129086690571
6.045111506385084 72.36869858679603
6.020025878232242 73.27568023623708
5.957760486472011 70.40708711242354
6.0390037766713975 70.68129086690571
6.022575307354185 73.42332841172748
6.0210785172456935 68.90951276102088
6.029977699170539 69.39464248048935
5.957153102499615 65.59797511073613
6.0467813017074485 71.7570132883358
5.9587264253809495 79.24488504534908
5.993799235810655 74.85762497363426
5.998165806819708 81.35414469521199
6.046633583187468 72.74836532377135
5.998933136408132 74.54123602615482
5.980829656940425 70.68129086690571
5.988103631262846 72.36869858679603
5.987234973440926 73.27568023623708
6.027413202402168 70.40708711242354
6.046175579315473 70.68129086690571
5.989861857167191 72.72727272727273
6.036850224742568 71.14532798987555
6.002402405502527 71.73592069183717
5.988761769146206 73.2124024467412
5.9708843090152826 70.47036490191942
5.981756296220757 68.4876608310483
6.0429059632297735 67.36975321662096
5.991431864716298 68.65640160303734
6.020405715932066 66.7369753216621
5.967386420781822 67.28538283062645
6.0362655206841636 70.68129086690571
5.976558923157069 72.36869858679603
5.959940563753843 73.27568023623708
5.9951557723625815 70.40708711242354
5.981660905642797 70.68129086690571
6.027319607823341 70.0906981649441
6.003769457657968 73.52879139422063
6.039522006132217 68.17127188356886
5.978515868434565 66.82134570765662
6.034420310819704 69.07825353300991
5.970580255293235 70.8078464458975
6.021415056721823 72.24214300780426
5.98846557001141 69.64775363847289
6.024010922336511 70.21725374393588
6.015849146650066 70.82893904239612
5.999275067114646 70.68129086690571
5.991303424187384 72.36869858679603
5.95322602396103 73.27568023623708
5.96170898589747 70.40708711242354
6.024834035700322 70.68129086690571
5.966159740428366 69.54229065597976
5.964838061701472 70.47036490191942
6.03106224557144 70.72347605990298
5.994029923206595 68.0447163045771
6.047420766022909 67.64395697110314
6.027265765733789 70.68129086690571
6.0384248929918 72.36869858679603
6.0122148964235596 73.27568023623708
5.968781369154965 70.40708711242354
6.0448899414908706 70.68129086690571
6.035915342394951 68.3400126555579
5.95500913939888 68.78295718202911
6.023446082768587 71.0398650073824
5.9852023836547446 68.06580890107573
5.950741079128865 70.68129086690571


==> data/accuracy_pgd_1e_3.dat <==
x y
4.038395540502866 91.54186880404978
4.0147625556504885 91.64733178654292
4.013573560317158 91.49968361105252
3.9862011158036843 91.90044294452647
4.02408346799576 91.2676650495676
4.0072981419258165 91.16220206707446
4.020264586469607 91.01455389158406
4.02701096577838 90.80362792659777
4.030439311176107 90.4661463826197
4.014400597865717 90.86690571609365
3.955566086374229 91.01455389158406
4.0220025637147465 91.05673908458131
4.040746510842467 91.68951697954019
4.037783662086916 91.03564648808268
4.020930441278172 90.80362792659777
3.9869032500783335 91.54186880404978
4.045819148378067 91.64733178654292
4.0063640721686085 91.49968361105252
4.010541651553819 91.90044294452647
3.995236624207719 91.2676650495676
3.951761603873227 91.7106095760388
4.016170166530308 91.37312803206075
3.964758392891169 91.20438726007171
4.04852099571888 91.64733178654292
3.9522649824081864 91.75279476903607
4.006077072679413 91.1200168740772
4.006605054151528 90.78253533009914
3.9712901597528223 90.88799831259227
4.0089611374163026 91.20438726007171
3.9811233541890703 91.09892427757858
3.953048932771548 91.54186880404978
3.968276847737566 91.64733178654292
3.9869334516622623 91.49968361105252
4.015901245579014 91.90044294452647
3.9704639417892196 91.2676650495676
4.0079299874728775 91.47859101455388
3.9650404089781177 91.58405399704704
3.9911966147575866 91.2676650495676
3.9998297051830862 91.39422062855938
4.033775633457874 90.80362792659777
3.9716058477586222 90.57160936511285
3.9780906340588347 91.09892427757858
4.0067862385507915 91.18329466357308
4.002185664870476 91.20438726007171
4.048403606499732 90.78253533009914
3.991786453053952 91.54186880404978
4.018877825716229 91.64733178654292
3.9704796364331196 91.49968361105252
3.959117716661918 91.90044294452647
4.0242205730247536 91.2676650495676
4.035522658335533 91.47859101455388
4.002333477616524 91.415313225058
4.001491627348933 91.75279476903607
3.953564988855425 91.18329466357308
3.980040300843502 91.16220206707446
3.981945204162082 91.54186880404978
3.953914403137751 91.64733178654292
4.047452074770544 91.49968361105252
4.028706965388634 91.90044294452647
3.956473619917635 91.2676650495676
3.9780360335878875 91.01455389158406
4.045626240381507 91.01455389158406
3.9871934402177645 91.18329466357308
4.048121168285643 91.18329466357308
4.0100932648879954 91.16220206707446


==> data/accuracy_pgd_1e_4.dat <==
x y
1.9796323078188018 92.74414680447163
1.989145037545496 92.74414680447163
1.9582200740202804 92.40666526049357
1.9670288608894095 93.0816283484497
1.9925763397009877 92.49103564648809
1.9828074932254822 92.09027631301413
2.038179964117879 92.30120227800042
2.021588332007489 92.2168318920059
1.9586237358693068 91.90044294452647
1.9995970494144 92.19573929550728
1.9696190449941264 92.04809112001688
2.049611320375757 91.98481333052099
2.0032817359213575 92.3644800674963
1.9529809740260655 92.04809112001688
1.9836653736148966 92.0691837165155
2.018768211942606 92.74414680447163
2.004570234282895 92.74414680447163
2.03035955665283 92.40666526049357
2.009495127892291 93.0816283484497
2.005400019125774 92.49103564648809
2.0098554707575547 92.74414680447163
2.0069454246871103 92.46994304998945
2.0051574786177624 92.46994304998945
2.0151942973990056 92.72305420797301
2.0269621812210725 92.87070238346341
2.0207874550201614 92.25901708500317
1.9859179218478284 92.44885045349082
2.0068482249781168 92.30120227800042
1.9554484032781412 92.46994304998945
2.0415507375969746 92.55431343598397
2.012664882095521 92.74414680447163
2.0151387617479077 92.74414680447163
1.9974075372616056 92.40666526049357
2.0250927830430556 93.0816283484497
1.9902150332523683 92.49103564648809
1.9996524764743735 92.61759122547986
2.0313755466542274 92.87070238346341
1.9695352351316258 92.53322083948534
1.988053647031795 92.89179497996203
2.0096423501794862 92.19573929550728
1.9947473972721164 92.00590592701961
1.9924647059850793 92.53322083948534
2.0495009463734073 92.44885045349082
2.0205046056306144 92.55431343598397
2.0148111689384147 91.90044294452647
1.977172522248518 92.74414680447163
1.9578661087724845 92.74414680447163
2.022360671579876 92.40666526049357
2.046011237066997 93.0816283484497
1.9694207692549215 92.49103564648809
1.9514983857293586 92.40666526049357
2.0213906147499663 92.76523940097026
2.03011637921786 92.80742459396751
2.0079362839749346 92.74414680447163
1.9862339088071042 92.65977641847711
2.00790426801888 92.74414680447163
1.9634268030697744 92.74414680447163
1.9874329004860614 92.40666526049357
2.0481332753770376 93.0816283484497
2.0322167454998503 92.49103564648809
1.9675246740324495 92.44885045349082
1.9899982913160799 92.2801096815018
1.9787661307016378 92.5121282429867
2.0353357199692663 92.59649862898122
2.0017714697130993 92.40666526049357


==> data/accuracy_pgd_5e_3.dat <==
x y
4.9793182814226915 84.7922379244885
5.045409098352616 84.68677494199535
4.97082293971241 85.12971946846656
5.043918259749697 84.18055262602826
4.9999738730879795 84.13836743303101
5.043920477806737 84.77114532798987
4.957699726454113 83.33684876608311
5.025582751655926 83.37903395908036
4.9590698995347875 82.05020037966673
4.970696610056589 84.05399704703649
5.024446084499914 86.94368276734866
4.998439417351997 84.70786753849399
5.048728662129967 87.57646066230753
5.006486688037685 84.47584897700906
5.043686182753509 85.40392322294875
5.004450745333169 84.7922379244885
4.985571182135421 84.68677494199535
4.997197889537062 85.12971946846656
4.954598747871788 84.18055262602826
5.007457924772602 84.13836743303101
4.986210578511561 85.00316388947479
4.985584920376379 84.47584897700906
5.038241701196052 84.75005273149125
5.03762307968523 84.81333052098714
4.951925490422975 84.24383041552414
5.037980935817955 83.27357097658722
5.006392448905999 82.68297827462561
4.966078069007239 82.85171904661463
4.956334260688284 82.32440413414892
5.037684730088351 82.36658932714617
5.000272109174391 84.7922379244885
4.954106077549748 84.68677494199535
4.957788132607598 85.12971946846656
5.048208857734587 84.18055262602826
5.033034428462819 84.13836743303101
5.0084619360556495 83.71651550305843
5.028103490681183 85.65703438093229
5.029733531989397 83.35794136258173
5.001407830864084 82.97827462560642
4.9679719519827765 83.42121915207763
5.046633913066126 83.71651550305843
4.9690297708199145 83.94853406454334
5.018586693058821 83.50558953807213
5.0089461426062565 83.40012655557899
4.970104094431344 83.71651550305843
4.95954558934529 84.7922379244885
5.024051250758304 84.68677494199535
4.991050522181603 85.12971946846656
5.043718050877093 84.18055262602826
5.027288959022046 84.13836743303101
4.968402321209134 83.94853406454334
4.9981070801694285 83.90634887154609
4.967340179163179 84.75005273149125
5.007278905117451 82.93608943260915
4.989079414918055 83.58995992406665
4.962846453649591 84.7922379244885
4.9785826042452435 84.68677494199535
5.044061924658537 85.12971946846656
5.017424929952989 84.18055262602826
4.9974234302917555 84.13836743303101
5.048041857612145 83.63214511706391
4.950484693739266 83.48449694157351
5.0327870115323465 83.6954229065598
4.959655505504443 83.50558953807213
4.974451095470712 83.88525627504745


==> data/accuracy_pgd_5e_4.dat <==
x y
3.0058593635160613 92.15355410251001
3.044214564859266 92.19573929550728
3.0353071717098294 92.19573929550728
2.986384168594609 92.5754060324826
3.042052932156126 91.94262813752373
2.9772557694835178 91.66842438304155
2.9581671424963427 91.7106095760388
3.0344675721727197 91.66842438304155
3.040701880288495 91.35203543556212
3.0080016298160226 91.64733178654292
2.9975575910105796 91.5629614005484
3.012203568378801 91.58405399704704
2.9704919994309806 92.0691837165155
2.991745594755836 91.45749841805527
2.9576809244420352 91.64733178654292
3.023981339496489 92.15355410251001
2.9703432776193255 92.19573929550728
2.9782217549960985 92.19573929550728
3.0012098379639354 92.5754060324826
2.9608407803849905 91.94262813752373
3.0140556198004145 92.30120227800042
3.029118121162755 91.98481333052099
2.967047864623481 91.90044294452647
2.9837115172217095 92.2168318920059
3.0468777410414143 92.2801096815018
3.038761979570414 91.9215355410251
3.0455386041498316 91.77388736553469
2.9699984876239838 91.73170217253744
3.039345116005363 91.90044294452647
2.9564354190097846 91.81607255853196
3.0481489021553188 92.15355410251001
3.0411552560342887 92.19573929550728
2.975968779551035 92.19573929550728
3.0289685810127636 92.5754060324826
2.977338849632329 91.94262813752373
3.0158036036844322 92.0691837165155
2.991176640225487 92.23792448850453
3.0113462746797355 92.04809112001688
2.990224740218243 92.38557266399494
2.9919839017095082 91.5629614005484
2.987109345842686 91.45749841805527
3.024327432751729 92.0691837165155
3.0484827397964316 91.90044294452647
2.9907940844956054 91.87935034802784
2.972434110478519 91.415313225058
2.992342399822812 92.15355410251001
2.997216888759318 92.19573929550728
3.0266338000175246 92.19573929550728
2.9762982886266913 92.5754060324826
3.0346844903316352 91.94262813752373
2.9525877710389756 91.98481333052099
3.005864225028631 92.0691837165155
3.0387947528330654 92.38557266399494
2.963572628763578 92.17464669900865
2.995913409430757 92.09027631301413
3.0144209435404186 92.15355410251001
3.0373954691622607 92.19573929550728
2.985599436084281 92.19573929550728
3.043787072745459 92.5754060324826
2.976013171837443 91.94262813752373
3.0105302667900573 91.77388736553469
3.0119829593885132 91.83716515503059
3.022867237675357 91.79497996203332
3.041038706073535 92.19573929550728
2.9894759861387996 91.81607255853196


==> data/accuracy_white.dat <==
x y
1.9868340952303525 93.63408521303258
1.9676502143450207 93.83458646616542
1.9530886499875142 93.18295739348372
2.0407134785114356 93.7844611528822
1.955752749253813 92.88220551378447
2.021907208072192 93.7844611528822
1.9699155333995737 93.88471177944862
1.9622954640498622 93.1328320802005
2.049297503998551 93.33333333333333
2.026419452782332 94.03508771929825
2.0498575647715134 93.23308270676691
2.0307563823595456 93.23308270676691
1.962786093846724 92.78195488721805
2.001399401540278 93.0325814536341
2.0494657925761164 93.23308270676691
2.049381644726391 93.63408521303258
1.9732142935075894 93.83458646616542
1.975255376793322 93.18295739348372
1.9632780969733543 93.7844611528822
2.0304661936418094 92.88220551378447
1.9828187294412387 93.38345864661655
2.00143438701734 93.33333333333333
2.030243115659117 93.18295739348372
2.013598619297747 93.734335839599
1.9936490790385655 92.68170426065163
2.021983699379594 93.08270676691728
2.0081753903244794 92.73182957393483
1.9868348550577868 93.1328320802005
1.998602800781549 93.23308270676691
2.0015070036710387 92.83208020050125
2.039938915408053 93.63408521303258
1.9705641969376226 93.83458646616542
2.0163962806991473 93.18295739348372
2.0399405659454657 93.7844611528822
1.9556843612970969 92.88220551378447
1.9555866308875909 92.98245614035088
1.9519408964206764 93.23308270676691
2.047328767414545 93.58395989974937
2.0205684594877127 93.23308270676691
2.0440130186765355 93.63408521303258
2.0495629639080604 93.63408521303258
2.0393206501140066 93.83458646616542
2.03401028285034 93.18295739348372
1.9881838606671585 93.7844611528822
2.005671162136511 92.88220551378447
2.0194763108486935 93.18295739348372
2.008634357495816 93.23308270676691
1.9900077902020612 93.93483709273183
2.0289532031194666 93.33333333333333
1.9733963921668125 93.48370927318295
1.9559479001034308 93.63408521303258
1.9978521500987212 93.83458646616542
2.0447853701234417 93.18295739348372
2.0010772379798762 93.7844611528822
2.0152586042911977 92.88220551378447
2.0266919958511727 93.0325814536341
2.0085165420660633 93.43358395989975
2.032909690372736 92.68170426065163
1.979731513041983 92.63157894736842
2.00086073653679 92.93233082706766
2.017851918019989 92.73182957393483
2.019901769013908 92.23057644110276
2.0362373765473434 92.68170426065163
1.975536387234558 92.43107769423558
1.9883286549126151 92.93233082706766

